VideoFACT: Detecting Video Forgeries Using Attention, Scene Context, and Forensic Traces

Fake videos represent an important misinformation threat. While existing forensic networks have demonstrated strong performance on image forgeries, recent results reported on the Adobe VideoSham dataset show that these networks fail to identify fake content in videos. In this paper, we show that this is due to video coding, which introduces local variation into forensic traces. In response, we propose VideoFACT - a new network that is able to detect and localize a wide variety of video forgeries and manipulations. To overcome challenges that existing networks face when analyzing videos, our network utilizes both forensic embeddings to capture traces left by manipulation, context embeddings to control for variation in forensic traces introduced by video coding, and a deep self-attention mechanism to estimate the quality and relative importance of local forensic embeddings. We create several new video forgery datasets and use these, along with publicly available data, to experimentally evaluate our network's performance. These results show that our proposed network is able to identify a diverse set of video forgeries, including those not encountered during training. Furthermore, we show that our network can be fine-tuned to achieve even stronger performance on challenging AI-based manipulations.

==> figs/examples_for_loc_res_fig.txt <==
##### LIST OF EXAMPLES TO MAKE LOCALIZATION COMPARISON RESULTS

VAS
05798
04226
06094
06575
06547
04821
06826
04981
06815
08303

VVA
05798
06475
07971
06769
04630
08394
07378
04333
06848
04831
07085

VIA
07143
08009
06398
05589
04427
05028
07956
08294
05499
08120
06038

VIDEOSHAM
attack4/4176_0219
attack4/1044_0088
attack4/4002_0082
attack4/4002_0060
attack1/0098_0138
attack1/0108_0046
attack1/0102_0044
attack1/0102_0046
attack2/0090_0023
attack2/0087_0140
attack2/0084_0280

INPAINTED VIDEO
hockey_049
schoolgirls_013
paragliding_046
horsejump-low_048
bmx-trees_014
bmx-bumps_083
boat_008
scooter-gray_063
motorbike_025
tractor-sand_006
breakdance_066

VIDEOMATTING
artem_manip_0138
artem_manip_0149
rain_manip_0043
snow_manip_0129
snow_manip_0038
slava_manip_0072
vitaliy_manip_0055
concert_manip_0038
concert_manip_0152





==> loc_fig_ids.txt <==
ls | grep -Ev "video_transformer_manip_(<ids>)|((pred_mask)).png" | xargs -I{} rm {}
ls | grep -Ev "(<ids>)|((gt_mask)).png" | xargs -I{} rm {}
ls | xargs -i sh -c 'mogrify -resize 640 {} && optipng -o5 {}'

vcms
06547
04226
04821
05798
06094
06575
06815
06826
08303

(06547)|(04226)|(04821)|(05798)|(06094)|(06575)|(06815)|(06826)|(08303)

vpvm
06848
04333
04630
04831
05798
08394
06769
07085
07378

(06848)|(04333)|(04630)|(04831)|(05798)|(08394)|(06769)|(07085)|(07378)

vpim
08294
04427
05028
05499
08120
06038
06398
07143
08009

(08294)|(04427)|(05028)|(05499)|(08120)|(06038)|(06398)|(07143)|(08009)

deepfake
Zella-Rena_0000
Doja-Kylie_0004
Ed-24KGold_0002
Ella-Katie_0023
Nicki-Latto_0008
Ruelle-Leah_0019
Selena-Tay_0000
Zella-Rena_0017

(Zella-Rena_0000)|(Doja-Kylie_0004)|(Ed-24KGold_0002)|(Ella-Katie_0023)|(Nicki-Latto_0008)|(Ruelle-Leah_0019)|(Selena-Tay_0000)|(Zella-Rena_0017)

inpainting
breakdance_066
bmx-bumps_011
bmx-trees_016
boat_061
schoolgirls_013
scooter-gray_068
tractor-sand_012
motorbike_025
hockey_067

(breakdance_066)|(bmx-bumps_011)|(bmx-trees_016)|(boat_061)|(schoolgirls_013)|(scooter-gray_068)|(tractor-sand_012)|(motorbike_025)|(hockey_067)

videosham
0087_0140
0084_0280
0087_0140
0098_0138
4143_0213
1050_0151
1044_0088
4002_0082
4176_0219

(0087_0140)|(0084_0280)|(0087_0140)|(0098_0138)|(4143_0213)|(1050_0151)|(1044_0088)|(4002_0082)|(4176_0219)





